EgoCap: Egocentric Marker-less Motion Capture with Two Fisheye Cameras

Marker-based and marker-less optical skeletal motion-capture methods use an outside-in arrangement of cameras placed around a scene, with viewpoints converging on the center. They often create discomfort by possibly needed marker suits, and their recording volume is severely restricted and often constrained to indoor scenes with controlled backgrounds. Alternative suit-based systems use several inertial measurement units or an exoskeleton to capture motion. This makes capturing independent of a confined volume, but requires substantial, often constraining, and hard to set up body instrumentation. We therefore propose a new method for real-time, marker-less and egocentric motion capture which estimates the full-body skeleton pose from a lightweight stereo pair of fisheye cameras that are attached to a helmet or virtual reality headset. It combines the strength of a new generative pose estimation framework for fisheye views with a ConvNet-based body-part detector trained on a large new dataset. Our inside-in method captures full-body motion in general indoor and outdoor scenes, and also crowded scenes with many people in close vicinity. The captured user can freely move around, which enables reconstruction of larger-scale activities and is particularly useful in virtual reality to freely roam and interact, while seeing the fully motion-captured virtual body.

==> figures/modelComponents/walking.txt <==
67.841 75.002 75.002 75.002 75.002 75.002 10000 105.6 102 102.64 134.45 99.975 233.44
66.239 69.48 71.53 70.261 71.595 94.43 10000 105.6 102 102.64 134.45 99.975 233.44
65.543 64.515 66.936 64.615 62.812 104.22 10000 105.6 102 102.64 134.45 99.975 233.44
71.296 69.928 68.517 71.238 60.656 110.01 10000 105.6 102 102.64 134.45 99.975 233.44
85.892 82.487 83.782 84.297 73.877 136.2 10000 105.6 102 102.64 134.45 99.975 233.44
72.861 68.162 62.434 69.831 58.501 137.38 10000 105.6 102 102.64 134.45 99.975 233.44
89.935 81.038 79.77 86.684 73.914 145.87 10000 105.6 102 102.64 134.45 99.975 233.44
75.176 74.574 76.336 77.809 65.667 146.82 10000 105.6 102 102.64 134.45 99.975 233.44
79.428 69.408 68.71 83.028 61.093 150.72 10000 105.6 102 102.64 134.45 99.975 233.44
100.31 74.041 81.383 76.221 71.851 163.27 10000 105.6 102 102.64 134.45 99.975 233.44
103.09 80.486 75.622 85.717 82.676 169.19 10000 105.6 102 102.64 134.45 99.975 233.44
97.837 68.232 72.877 68.612 68.429 186.74 10000 105.6 102 102.64 134.45 99.975 233.44
82.83 71.22 74.392 67.814 75.419 197.76 10000 105.6 102 102.64 134.45 99.975 233.44
65.006 66.306 72.204 64.278 69.356 206.02 10000 105.6 102 102.64 134.45 99.975 233.44
60.103 61.564 66.508 62.856 65.651 211.21 10000 105.6 102 102.64 134.45 99.975 233.44
60.62 63.44 71.157 68.496 64.864 215.66 10000 105.6 102 102.64 134.45 99.975 233.44
62.907 62.223 66.348 61.543 58.783 214.43 10000 105.6 102 102.64 134.45 99.975 233.44
66.299 67.146 64.719 74.787 61.03 177.95 10000 105.6 102 102.64 134.45 99.975 233.44
71.925 72.828 71.908 69.912 66.671 171.62 10000 105.6 102 102.64 134.45 99.975 233.44
69.094 65.416 64.421 66.562 61.531 160.24 10000 105.6 102 102.64 134.45 99.975 233.44
67.67 65.975 69.165 64.725 63.502 151.25 10000 105.6 102 102.64 134.45 99.975 233.44
68.079 64.497 69.414 66.522 64.697 153.37 10000 105.6 102 102.64 134.45 99.975 233.44
70.456 63.138 69.256 62.405 63.177 152.26 10000 105.6 102 102.64 134.45 99.975 233.44
66.861 67.542 72.09 68.611 63.599 148.57 10000 105.6 102 102.64 134.45 99.975 233.44
66.196 62.99 66.384 60.574 59.188 149 10000 105.6 102 102.64 134.45 99.975 233.44
70.556 61.267 66.811 62.871 56.946 150.93 10000 105.6 102 102.64 134.45 99.975 233.44
67.558 60.642 64.025 63.793 60.084 150.9 10000 105.6 102 102.64 134.45 99.975 233.44
72.134 70.056 75.498 72.127 65.503 153.77 10000 105.6 102 102.64 134.45 99.975 233.44
68.227 79.797 85.045 82.443 71.509 156.22 10000 105.6 102 102.64 134.45 99.975 233.44
68.58 76.759 84.03 73.134 70.907 158.68 10000 105.6 102 102.64 134.45 99.975 233.44
81.645 74.004 78.225 69.545 67.575 155.14 10000 105.6 102 102.64 134.45 99.975 233.44
87.81 76.462 78.617 73.118 67.915 152.93 10000 105.6 102 102.64 134.45 99.975 233.44
90.063 80.964 81.366 81.416 73.219 165.62 10000 105.6 102 102.64 134.45 99.975 233.44
80.083 79.073 81.836 80.365 71.539 162.06 10000 105.6 102 102.64 134.45 99.975 233.44
82.155 85.489 88.076 94.237 71.441 161.62 10000 105.6 102 102.64 134.45 99.975 233.44
84.856 85.414 84.41 82.009 77.195 163.76 10000 105.6 102 102.64 134.45 99.975 233.44
78.171 84.414 81.452 85.413 71.961 169.84 10000 105.6 102 102.64 134.45 99.975 233.44
74.331 77.115 79.032 74.453 66.857 173.22 10000 105.6 102 102.64 134.45 99.975 233.44
69.853 71.243 71.952 72.813 57.876 169.61 10000 105.6 102 102.64 134.45 99.975 233.44
67.945 72.995 71.592 70.407 59.423 166.77 10000 105.6 102 102.64 134.45 99.975 233.44
65.107 69.722 67.862 71.049 54.854 153.76 10000 105.6 102 102.64 134.45 99.975 233.44
69.383 74.183 71.326 71.991 60.792 154.33 10000 105.6 102 102.64 134.45 99.975 233.44
64.906 78.921 70.243 83.063 69.146 154.12 10000 105.6 102 102.64 134.45 99.975 233.44
65.508 69.958 70.77 65.564 61.665 157.44 10000 105.6 102 102.64 134.45 99.975 233.44
72.242 75 75.811 72.863 73.676 164.18 10000 105.6 102 102.64 134.45 99.975 233.44
80.954 78.158 83.578 78.726 72.229 165.95 10000 105.6 102 102.64 134.45 99.975 233.44
77.198 73.228 72.342 68.079 66.738 168.61 10000 105.6 102 102.64 134.45 99.975 233.44
68.07 71.421 74.886 71.081 66.396 171.11 10000 105.6 102 102.64 134.45 99.975 233.44
67.338 68.509 69.55 68.081 64.053 171.59 10000 105.6 102 102.64 134.45 99.975 233.44
69.959 68.159 72.613 61.931 63.318 171.91 10000 105.6 102 102.64 134.45 99.975 233.44
69.158 65.175 73.566 58.673 61.967 173.4 10000 105.6 102 102.64 134.45 99.975 233.44
65.649 69.822 75.296 66.887 66.706 173.25 10000 105.6 102 102.64 134.45 99.975 233.44
67.669 73.107 73.374 73.376 67.166 174.29 10000 105.6 102 102.64 134.45 99.975 233.44
71.169 69.513 74.021 64.44 66.859 173.23 10000 105.6 102 102.64 134.45 99.975 233.44
66.877 70.998 73.991 79.052 70.323 171.83 10000 105.6 102 102.64 134.45 99.975 233.44
75.548 69.025 66.862 69.952 57.033 169.25 10000 105.6 102 102.64 134.45 99.975 233.44
71.951 68.05 68.253 83.465 61.379 165.52 10000 105.6 102 102.64 134.45 99.975 233.44
70.612 67.468 65.601 72.939 60.248 163.77 10000 105.6 102 102.64 134.45 99.975 233.44
73.883 65.86 67.867 73.934 69.749 158.71 10000 105.6 102 102.64 134.45 99.975 233.44
69.347 62.783 60.535 74.998 57.758 156.4 10000 105.6 102 102.64 134.45 99.975 233.44
65.331 67.345 71.741 91.016 68.961 157.56 10000 105.6 102 102.64 134.45 99.975 233.44
67.094 65.342 66.854 90.145 64.046 156.76 10000 105.6 102 102.64 134.45 99.975 233.44
73.119 60.832 63.107 87.856 56.839 170.6 10000 105.6 102 102.64 134.45 99.975 233.44
76.037 62.009 65.474 73.198 58.848 186.79 10000 105.6 102 102.64 134.45 99.975 233.44
86.676 75.185 71.094 77.991 68.794 195.72 10000 105.6 102 102.64 134.45 99.975 233.44
84.264 63.113 63.929 64.062 58.708 197.02 10000 105.6 102 102.64 134.45 99.975 233.44
67.193 68.071 64.481 67.755 62.992 199 10000 105.6 102 102.64 134.45 99.975 233.44
69.043 72.137 71.483 72.878 65.085 203.4 10000 105.6 102 102.64 134.45 99.975 233.44
71.381 75.667 77.549 72.323 68.806 204.87 10000 105.6 102 102.64 134.45 99.975 233.44
69.65 63.059 65.643 67.249 59.926 204.37 10000 105.6 102 102.64 134.45 99.975 233.44
68.706 60.126 62.219 67.401 55.394 202.78 10000 105.6 102 102.64 134.45 99.975 233.44
68.57 69.534 67.985 75.242 63.093 197.87 10000 105.6 102 102.64 134.45 99.975 233.44
65.955 68.722 66.618 78.122 61.02 183.55 10000 105.6 102 102.64 134.45 99.975 233.44
68.391 64.591 60.328 66.992 57.194 185.82 10000 105.6 102 102.64 134.45 99.975 233.44
73.023 62.023 60.925 64.495 55.422 186.61 10000 105.6 102 102.64 134.45 99.975 233.44
74.545 58.199 62.631 60.031 54.278 185.71 10000 105.6 102 102.64 134.45 99.975 233.44
73.593 61.186 63.428 73.613 56.342 185.47 10000 105.6 102 102.64 134.45 99.975 233.44
71.598 61.541 61.317 68.242 58.118 182.01 10000 105.6 102 102.64 134.45 99.975 233.44
72.806 68.821 71.01 79.788 61.918 178.92 10000 105.6 102 102.64 134.45 99.975 233.44
67.404 69.918 72.038 77.723 62.334 173.02 10000 105.6 102 102.64 134.45 99.975 233.44
61.902 64.612 71.084 71.22 58.847 169.96 10000 105.6 102 102.64 134.45 99.975 233.44
68.506 58.014 65.592 60.797 51.501 161.8 10000 105.6 102 102.64 134.45 99.975 233.44
65.479 70.193 74.984 86.149 59.873 150.32 10000 105.6 102 102.64 134.45 99.975 233.44
61.84 61.123 64.584 57.951 55.462 141.98 10000 105.6 102 102.64 134.45 99.975 233.44
56.829 53.059 56.701 53.564 50.004 137.98 10000 105.6 102 102.64 134.45 99.975 233.44
55.183 53.435 59.442 57.167 52.112 143.29 10000 105.6 102 102.64 134.45 99.975 233.44
55.022 53.931 57.117 57.772 52.445 145.12 10000 105.6 102 102.64 134.45 99.975 233.44
61.474 53.2 60.101 58.417 50.489 144.26 10000 105.6 102 102.64 134.45 99.975 233.44
55.446 55.5 57.971 53.989 50.771 146.32 10000 105.6 102 102.64 134.45 99.975 233.44
58.637 56.667 59.163 54.979 50.943 151.21 10000 105.6 102 102.64 134.45 99.975 233.44
59.876 66.73 69.355 66.701 63.244 159.31 10000 105.6 102 102.64 134.45 99.975 233.44
58.866 64.848 64.687 64.849 61.455 167.58 10000 105.6 102 102.64 134.45 99.975 233.44
59.753 61.731 60.926 62.437 58.387 171.47 10000 105.6 102 102.64 134.45 99.975 233.44
63.331 64.01 68.702 64.215 61.767 176.22 10000 105.6 102 102.64 134.45 99.975 233.44
64.795 59.404 60.665 62.369 54.624 176.07 10000 105.6 102 102.64 134.45 99.975 233.44
59.905 62.39 64.627 61.931 60.923 173.57 10000 105.6 102 102.64 134.45 99.975 233.44
65.624 66.942 65.905 73.824 63.852 172.01 10000 105.6 102 102.64 134.45 99.975 233.44
66.733 60.918 68.203 57.279 57.585 173.89 10000 105.6 102 102.64 134.45 99.975 233.44
63.869 56.818 62.915 58.644 51.925 172.65 10000 105.6 102 102.64 134.45 99.975 233.44
59.123 65.28 69.239 62.858 62.343 171.26 10000 105.6 102 102.64 134.45 99.975 233.44
61.803 58.96 61.071 63.506 55.658 177.2 10000 105.6 102 102.64 134.45 99.975 233.44
66.087 70.242 69.86 73.334 67.063 184.98 10000 105.6 102 102.64 134.45 99.975 233.44
66.772 68.188 71.133 72.946 61.804 187.22 10000 105.6 102 102.64 134.45 99.975 233.44
67.244 69.017 71.321 70.191 60.549 189.54 10000 105.6 102 102.64 134.45 99.975 233.44
70.665 63.589 66.576 65.967 58.874 192.92 10000 105.6 102 102.64 134.45 99.975 233.44
69.118 70.203 70.232 73.092 67.618 192.98 10000 105.6 102 102.64 134.45 99.975 233.44
68.215 76.191 76.3 80.557 73.756 192.99 10000 105.6 102 102.64 134.45 99.975 233.44
68.709 75.103 73.32 73.838 72.989 194.22 10000 105.6 102 102.64 134.45 99.975 233.44
71.56 71.168 72.752 72.514 66.219 195.58 10000 105.6 102 102.64 134.45 99.975 233.44
63.958 71.793 71.015 68.24 68.933 201.14 10000 105.6 102 102.64 134.45 99.975 233.44
67.835 68.112 72.396 67.883 67.889 222.89 10000 105.6 102 102.64 134.45 99.975 233.44
63.285 64.277 71.486 61.741 62.096 232.73 10000 105.6 102 102.64 134.45 99.975 233.44
66.658 68.711 74.503 66.245 69.251 232.87 10000 105.6 102 102.64 134.45 99.975 233.44
70.806 70.167 73.62 68.74 68.265 244.28 10000 105.6 102 102.64 134.45 99.975 233.44
69.566 63.043 70.218 63.12 61.24 241.59 10000 105.6 102 102.64 134.45 99.975 233.44
66.292 64.833 68.685 64.323 63.807 242.09 10000 105.6 102 102.64 134.45 99.975 233.44
67.502 63.831 67.692 64.76 61.687 240 10000 105.6 102 102.64 134.45 99.975 233.44
66.601 67.253 71.217 69.407 66.163 235.55 10000 105.6 102 102.64 134.45 99.975 233.44
67.081 70.582 72.951 70.589 68.76 232.72 10000 105.6 102 102.64 134.45 99.975 233.44
64.825 71.807 74.467 69.002 68.605 232.24 10000 105.6 102 102.64 134.45 99.975 233.44
73.088 68.275 75.562 71.915 64.984 231.56 10000 105.6 102 102.64 134.45 99.975 233.44
76.751 84.826 74.035 98.679 78.552 235.37 10000 105.6 102 102.64 134.45 99.975 233.44
71.642 68.107 66.165 99.759 64.076 235.62 10000 105.6 102 102.64 134.45 99.975 233.44
73.29 61.192 65.35 140.24 57.775 233.62 10000 105.6 102 102.64 134.45 99.975 233.44
65.989 56.448 64.383 135.05 48.163 223.62 10000 105.6 102 102.64 134.45 99.975 233.44
67.171 68.6 61.834 153.08 70.946 191.91 10000 105.6 102 102.64 134.45 99.975 233.44
69.752 63.201 61.375 165.69 60.338 181.67 10000 105.6 102 102.64 134.45 99.975 233.44
72.541 64.418 63.404 150.26 59.496 182.24 10000 105.6 102 102.64 134.45 99.975 233.44
74.665 61.676 60.584 137.55 57.177 181.49 10000 105.6 102 102.64 134.45 99.975 233.44
74.845 58.631 64.788 147.01 54.195 183.3 10000 105.6 102 102.64 134.45 99.975 233.44
71.979 58.544 60.77 132.92 51.97 183.56 10000 105.6 102 102.64 134.45 99.975 233.44
62.805 53.409 56.124 134.96 49.752 184.12 10000 105.6 102 102.64 134.45 99.975 233.44
64.204 57.584 59.016 129.28 49.357 181.36 10000 105.6 102 102.64 134.45 99.975 233.44
65.688 64.421 63.021 135.69 61.61 178.87 10000 105.6 102 102.64 134.45 99.975 233.44
62.705 69.701 64.498 134.1 61.255 175.92 10000 105.6 102 102.64 134.45 99.975 233.44
61.145 54.482 60.73 130.39 47.916 178.59 10000 105.6 102 102.64 134.45 99.975 233.44
66.101 59.212 66.715 130.4 51.289 184.52 10000 105.6 102 102.64 134.45 99.975 233.44
151.94 143.86 146.71 238.23 145.15 218.58 10000 105.6 102 102.64 134.45 99.975 233.44
146.08 140.71 144.77 225.64 141.52 217.67 10000 105.6 102 102.64 134.45 99.975 233.44
138.09 139.64 146.95 245.45 139.57 218.88 10000 105.6 102 102.64 134.45 99.975 233.44
139.75 129.53 134.03 217.8 132.51 223.23 10000 105.6 102 102.64 134.45 99.975 233.44
132.39 124.21 133.63 208.96 121.11 232.84 10000 105.6 102 102.64 134.45 99.975 233.44
139.04 111.84 123.5 164.29 113.1 245.55 10000 105.6 102 102.64 134.45 99.975 233.44
133.58 109.94 115.15 209.58 109.78 255.66 10000 105.6 102 102.64 134.45 99.975 233.44
126.04 111.58 113.26 211.91 111.88 269.09 10000 105.6 102 102.64 134.45 99.975 233.44
107.76 107.68 110.64 217.22 106.49 276.76 10000 105.6 102 102.64 134.45 99.975 233.44
101.54 104.17 107.13 193.68 104.32 284.35 10000 105.6 102 102.64 134.45 99.975 233.44
101.96 101.74 104.01 172.44 102.53 290.28 10000 105.6 102 102.64 134.45 99.975 233.44
106.4 100.66 100.65 190.75 102.43 292.99 10000 105.6 102 102.64 134.45 99.975 233.44
111.36 111.95 115.01 195.5 111.53 299.52 10000 105.6 102 102.64 134.45 99.975 233.44
120.26 114.02 117.36 194.44 113.37 304.32 10000 105.6 102 102.64 134.45 99.975 233.44
130.13 124.27 124.29 216.92 122.68 310.8 10000 105.6 102 102.64 134.45 99.975 233.44
136.2 131.1 132.48 225.1 130.75 314.89 10000 105.6 102 102.64 134.45 99.975 233.44
140.11 131 134.14 202.31 132.54 320.94 10000 105.6 102 102.64 134.45 99.975 233.44
142.76 143.23 143.27 230.74 143.03 328.5 10000 105.6 102 102.64 134.45 99.975 233.44
155.68 147.91 151.28 233.43 147.72 336.22 10000 105.6 102 102.64 134.45 99.975 233.44
162.22 156.95 156.02 238.98 154.79 344.21 10000 105.6 102 102.64 134.45 99.975 233.44
170.57 161.64 161.51 238.25 159.09 349.98 10000 105.6 102 102.64 134.45 99.975 233.44
173.4 162.68 161.92 246.12 158.97 357.07 10000 105.6 102 102.64 134.45 99.975 233.44
176.77 156.55 156.5 241.97 154.48 357.87 10000 105.6 102 102.64 134.45 99.975 233.44
179.2 169.77 165.45 243.37 166.09 361.64 10000 105.6 102 102.64 134.45 99.975 233.44
186.73 169.77 165.98 236.88 166.93 363.17 10000 105.6 102 102.64 134.45 99.975 233.44
187.71 177.1 174.72 199.95 173.98 364.93 10000 105.6 102 102.64 134.45 99.975 233.44
183.26 173.44 182.26 189.44 172.79 363.21 10000 105.6 102 102.64 134.45 99.975 233.44
191.07 173.94 175.49 221.76 172.45 360.91 10000 105.6 102 102.64 134.45 99.975 233.44
193.13 172.61 172.51 237.05 170.72 359.11 10000 105.6 102 102.64 134.45 99.975 233.44
190.94 180.87 181.11 271.59 179.91 354.95 10000 105.6 102 102.64 134.45 99.975 233.44
188.53 168.92 173.28 264.82 169.13 351.47 10000 105.6 102 102.64 134.45 99.975 233.44
196.61 169.16 174.69 235.7 170.23 348.15 10000 105.6 102 102.64 134.45 99.975 233.44
190.18 181.51 182.47 262.84 182.58 346.42 10000 105.6 102 102.64 134.45 99.975 233.44
192.89 183.15 181.5 240.43 187.21 346.4 10000 105.6 102 102.64 134.45 99.975 233.44
198.1 177.14 184.35 234.48 182.04 344.05 10000 105.6 102 102.64 134.45 99.975 233.44
201.25 189.86 192.76 252.67 195.99 344.05 10000 105.6 102 102.64 134.45 99.975 233.44
203.25 200.13 201.49 260.97 201.85 339.82 10000 105.6 102 102.64 134.45 99.975 233.44
217.41 198.46 203.63 231.87 207.18 336.77 10000 105.6 102 102.64 134.45 99.975 233.44
215.86 213.62 210.02 277.95 214.58 335.47 10000 105.6 102 102.64 134.45 99.975 233.44
217.78 210.69 219.19 253.5 214.9 329.07 10000 105.6 102 102.64 134.45 99.975 233.44
217.19 227.47 221.48 238.52 230.64 322.53 10000 105.6 102 102.64 134.45 99.975 233.44
216.82 215.94 217.23 296.09 217.04 312.15 10000 105.6 102 102.64 134.45 99.975 233.44
221.08 212.5 223.02 294.88 215.14 302.68 10000 105.6 102 102.64 134.45 99.975 233.44
223.37 217.13 219.75 210.53 218.62 299.4 10000 105.6 102 102.64 134.45 99.975 233.44
224.91 215.17 221.25 213.38 217.02 297.65 10000 105.6 102 102.64 134.45 99.975 233.44
220.37 221.68 226.78 253.92 224.67 297 10000 105.6 102 102.64 134.45 99.975 233.44
226.89 211.4 217.38 222.91 213.21 296.67 10000 105.6 102 102.64 134.45 99.975 233.44
222.62 220.59 219.74 227.34 221.15 298.2 10000 105.6 102 102.64 134.45 99.975 233.44
222.9 218.6 223.06 206.17 220.11 302.62 10000 105.6 102 102.64 134.45 99.975 233.44
212.99 220.52 222.53 229.1 221.37 306.29 10000 105.6 102 102.64 134.45 99.975 233.44
209.27 210.3 213.85 208.54 210.97 307.6 10000 105.6 102 102.64 134.45 99.975 233.44
199.9 200.27 201.46 224.3 200.03 314.81 10000 105.6 102 102.64 134.45 99.975 233.44
199.73 196.03 198.14 273.16 192.8 318.41 10000 105.6 102 102.64 134.45 99.975 233.44
204.03 188.24 188.4 240.49 187.3 322.65 10000 105.6 102 102.64 134.45 99.975 233.44
198.23 180.67 176.06 240.11 179.93 324.63 10000 105.6 102 102.64 134.45 99.975 233.44
191.13 179.01 172.58 204.57 177.69 328.75 10000 105.6 102 102.64 134.45 99.975 233.44
186.26 167.92 161.56 204.19 167.37 327.62 10000 105.6 102 102.64 134.45 99.975 233.44
171.22 151.1 151.51 229.34 149.69 325.92 10000 105.6 102 102.64 134.45 99.975 233.44
145.67 136.47 135.06 199.15 136.25 320.66 10000 105.6 102 102.64 134.45 99.975 233.44
129.42 127 124.14 175.7 125.09 316.86 10000 105.6 102 102.64 134.45 99.975 233.44
112.37 102.18 108.26 163.88 100.35 312.02 10000 105.6 102 102.64 134.45 99.975 233.44
95.866 95.848 99.998 149.41 95.677 306.17 10000 105.6 102 102.64 134.45 99.975 233.44
86.516 81.588 88.384 134.73 81.907 313.03 10000 105.6 102 102.64 134.45 99.975 233.44
75.585 71.621 78.144 124.24 71.848 322.84 10000 105.6 102 102.64 134.45 99.975 233.44
75.02 65.888 74.478 121.22 66.089 333.89 10000 105.6 102 102.64 134.45 99.975 233.44
64.729 63.111 65.616 116.5 62.57 353.04 10000 105.6 102 102.64 134.45 99.975 233.44
64.558 66.752 67.498 117.5 68.179 315.88 10000 105.6 102 102.64 134.45 99.975 233.44
76.978 64.655 64.444 122.71 65.709 290.56 10000 105.6 102 102.64 134.45 99.975 233.44
85.518 85.17 81.564 134.55 79.894 296.05 10000 105.6 102 102.64 134.45 99.975 233.44
81.696 76.325 73.898 131.56 73.888 301.5 10000 105.6 102 102.64 134.45 99.975 233.44
80.376 75.618 69.415 137.17 68.954 298.75 10000 105.6 102 102.64 134.45 99.975 233.44
83.123 84.184 74.84 143.4 75.247 298.92 10000 105.6 102 102.64 134.45 99.975 233.44
81.091 87.664 76.858 143.6 79.689 302.73 10000 105.6 102 102.64 134.45 99.975 233.44
93.868 103.43 105.6 169.21 88.496 308.42 10000 105.6 102 102.64 134.45 99.975 233.44
95.97 101.93 95.55 171.94 94.421 311.42 10000 105.6 102 102.64 134.45 99.975 233.44
99.32 93.155 85.899 163.06 93.264 269.84 10000 105.6 102 102.64 134.45 99.975 233.44
97.349 85.847 85.611 153.78 85.375 261.95 10000 105.6 102 102.64 134.45 99.975 233.44
99.587 86.502 88.665 158.99 87.689 254.49 10000 105.6 102 102.64 134.45 99.975 233.44
98.759 86.665 88.393 153.01 86.15 247.37 10000 105.6 102 102.64 134.45 99.975 233.44
97.793 87.694 93.176 153.78 85.606 240.34 10000 105.6 102 102.64 134.45 99.975 233.44
98.049 93.645 96.392 164.57 91.548 236.73 10000 105.6 102 102.64 134.45 99.975 233.44
98.347 92.308 102.28 159.61 91.841 238.66 10000 105.6 102 102.64 134.45 99.975 233.44
104.76 96.317 101.36 156.57 95.45 241.83 10000 105.6 102 102.64 134.45 99.975 233.44
106.82 101.67 108.99 167.73 102.04 236.81 10000 105.6 102 102.64 134.45 99.975 233.44
117.36 101.86 112.66 161.64 101.98 226.38 10000 105.6 102 102.64 134.45 99.975 233.44
117.05 111.18 107.03 156.55 110.41 219.99 10000 105.6 102 102.64 134.45 99.975 233.44
111.48 130 107.66 163.62 129.85 215.72 10000 105.6 102 102.64 134.45 99.975 233.44
111.71 86.214 88.667 135.04 90.008 216.34 10000 105.6 102 102.64 134.45 99.975 233.44
117.8 93.22 90.661 137.11 93.336 213.17 10000 105.6 102 102.64 134.45 99.975 233.44
122.19 108.71 112.24 132.83 107.57 211.91 10000 105.6 102 102.64 134.45 99.975 233.44
123.4 103.04 102.45 128.07 101.46 211.61 10000 105.6 102 102.64 134.45 99.975 233.44
126.76 103.13 101.73 130.66 99.937 211.85 10000 105.6 102 102.64 134.45 99.975 233.44
117.45 110.95 103.27 164.28 103.83 214.38 10000 105.6 102 102.64 134.45 99.975 233.44
83.704 98.529 95.072 145.63 95.243 220.13 10000 105.6 102 102.64 134.45 99.975 233.44
77.118 75.873 72.776 120.08 74.16 222.8 10000 105.6 102 102.64 134.45 99.975 233.44
79.263 72.691 68.903 111.15 77.562 225.3 10000 105.6 102 102.64 134.45 99.975 233.44
89.683 93.44 87.134 141.33 94.671 224.54 10000 105.6 102 102.64 134.45 99.975 233.44
90.448 76.112 70.806 119.64 73.037 222.87 10000 105.6 102 102.64 134.45 99.975 233.44
94.581 87.11 96.715 129.6 86.632 219.21 10000 105.6 102 102.64 134.45 99.975 233.44
102.22 96.314 91.564 132.91 98.137 214.22 10000 105.6 102 102.64 134.45 99.975 233.44
105.76 108.07 105.7 128.57 104.86 212.56 10000 105.6 102 102.64 134.45 99.975 233.44
93.934 93.097 91.485 126.09 88.62 214.97 10000 105.6 102 102.64 134.45 99.975 233.44
106.03 100.3 93.269 127.19 99.262 209.42 10000 105.6 102 102.64 134.45 99.975 233.44
95.493 86.163 81.456 124.45 79.912 208.76 10000 105.6 102 102.64 134.45 99.975 233.44
94.424 87.493 90.463 132.84 82.565 207.74 10000 105.6 102 102.64 134.45 99.975 233.44
91.52 86.586 90.516 125.05 84.745 208.98 10000 105.6 102 102.64 134.45 99.975 233.44
78.909 90.808 91.141 126.01 87.941 213.7 10000 105.6 102 102.64 134.45 99.975 233.44
83.935 82.234 84.739 120.9 82.777 218.17 10000 105.6 102 102.64 134.45 99.975 233.44
81.715 84.794 79.588 122.24 82.343 225.13 10000 105.6 102 102.64 134.45 99.975 233.44
79.566 78.567 75.422 109.66 79.98 229.19 10000 105.6 102 102.64 134.45 99.975 233.44
72.905 66.048 64.358 109.93 62.161 225.28 10000 105.6 102 102.64 134.45 99.975 233.44
72.906 62.777 62.042 106.28 59.14 222.38 10000 105.6 102 102.64 134.45 99.975 233.44
67.534 58.096 57.253 102.42 54.433 215.85 10000 105.6 102 102.64 134.45 99.975 233.44
74.644 64.185 67.882 112.42 67.458 206.76 10000 105.6 102 102.64 134.45 99.975 233.44
69.323 63.93 66.889 114.23 65.336 202.23 10000 105.6 102 102.64 134.45 99.975 233.44
68.339 66.565 66.013 111.62 63.42 201.73 10000 105.6 102 102.64 134.45 99.975 233.44
71.981 63.67 65.011 110.64 60.846 195.93 10000 105.6 102 102.64 134.45 99.975 233.44
70.413 72.124 76.406 118.32 71.994 193.76 10000 105.6 102 102.64 134.45 99.975 233.44
67.631 70.264 69.751 114.78 69.771 198.47 10000 105.6 102 102.64 134.45 99.975 233.44
72.996 69.717 70.144 125.98 70.842 203.1 10000 105.6 102 102.64 134.45 99.975 233.44
76.151 73.865 79.801 133.83 73.796 203.22 10000 105.6 102 102.64 134.45 99.975 233.44
75.393 72.712 73.327 132.26 72.684 202.92 10000 105.6 102 102.64 134.45 99.975 233.44
83.23 76.032 76.727 125.61 79.225 200.21 10000 105.6 102 102.64 134.45 99.975 233.44
80.791 73.604 87.642 125.75 73.617 197.15 10000 105.6 102 102.64 134.45 99.975 233.44
89.312 88.962 90.135 132.98 88.302 192.07 10000 105.6 102 102.64 134.45 99.975 233.44
75.243 88.635 91.332 126.3 89.828 189.04 10000 105.6 102 102.64 134.45 99.975 233.44
82.657 77.381 77.707 123.99 78.393 195.47 10000 105.6 102 102.64 134.45 99.975 233.44
92.818 83.753 83.695 130.39 88.117 201.26 10000 105.6 102 102.64 134.45 99.975 233.44
78.212 72.824 62.876 116.89 72.565 210.62 10000 105.6 102 102.64 134.45 99.975 233.44
97.383 91.4 86.298 137.8 94.338 205.86 10000 105.6 102 102.64 134.45 99.975 233.44
98.722 93.339 89.149 131.37 95.155 206.82 10000 105.6 102 102.64 134.45 99.975 233.44
82.367 79.65 76.446 121.86 83.976 202.08 10000 105.6 102 102.64 134.45 99.975 233.44
86.414 82.118 74.745 126 81.992 207.58 10000 105.6 102 102.64 134.45 99.975 233.44
82.679 79.949 72.884 124.79 80.355 208.05 10000 105.6 102 102.64 134.45 99.975 233.44
83.914 82.982 79.135 125.81 82.14 210.34 10000 105.6 102 102.64 134.45 99.975 233.44
90.673 87.705 82.881 128.75 87.18 210.2 10000 105.6 102 102.64 134.45 99.975 233.44
87.439 82.842 85.009 119.3 80.697 212.78 10000 105.6 102 102.64 134.45 99.975 233.44
84.892 74.037 77.107 115.25 72.131 212.73 10000 105.6 102 102.64 134.45 99.975 233.44
75.082 65.337 69.432 105.1 60.392 213.76 10000 105.6 102 102.64 134.45 99.975 233.44
80.497 78.079 76.334 121.85 75.536 234.63 10000 105.6 102 102.64 134.45 99.975 233.44
69.088 68.053 76.686 113.22 60.712 217.14 10000 105.6 102 102.64 134.45 99.975 233.44
67.761 61.95 70.194 108.42 55.077 215.89 10000 105.6 102 102.64 134.45 99.975 233.44
67.318 57.367 65.594 108.16 50.846 215.23 10000 105.6 102 102.64 134.45 99.975 233.44
67.207 59.983 66.482 110.04 53.531 218.08 10000 105.6 102 102.64 134.45 99.975 233.44
66.745 56.495 63.85 108.85 50.656 211.83 10000 105.6 102 102.64 134.45 99.975 233.44
68.302 67.34 69.619 110.32 60.403 212.59 10000 105.6 102 102.64 134.45 99.975 233.44
75.69 66.701 69.823 117.79 62.599 208.22 10000 105.6 102 102.64 134.45 99.975 233.44
79.725 73.78 76.566 117.3 69.656 212.08 10000 105.6 102 102.64 134.45 99.975 233.44
77.225 72.317 74.15 111.39 65.952 218.7 10000 105.6 102 102.64 134.45 99.975 233.44
78.982 67.609 69.613 127.42 65.201 224.53 10000 105.6 102 102.64 134.45 99.975 233.44
83.437 73.126 76.155 125.76 70.25 225.55 10000 105.6 102 102.64 134.45 99.975 233.44
80.191 71.953 77.164 115.65 69.88 223.23 10000 105.6 102 102.64 134.45 99.975 233.44
74.783 62.303 70.311 109.36 62.343 222.75 10000 105.6 102 102.64 134.45 99.975 233.44
69.129 63.829 68.982 109.34 58.987 223.43 10000 105.6 102 102.64 134.45 99.975 233.44
71.897 65.785 72.943 121.94 64.822 227.14 10000 105.6 102 102.64 134.45 99.975 233.44
80.418 66.461 69.011 109.97 62.811 230.19 10000 105.6 102 102.64 134.45 99.975 233.44
77.36 70.97 73.123 118.43 68.926 234.81 10000 105.6 102 102.64 134.45 99.975 233.44
77.407 69.045 74.525 115.54 67.249 229.74 10000 105.6 102 102.64 134.45 99.975 233.44
83.053 71.161 76.097 116.52 68.742 225.93 10000 105.6 102 102.64 134.45 99.975 233.44
84.485 80.067 87.025 117.17 72.466 223.65 10000 105.6 102 102.64 134.45 99.975 233.44
82.642 102.01 89.881 124.45 83.437 222.36 10000 105.6 102 102.64 134.45 99.975 233.44
85.519 99.833 87.355 136.41 80.79 220.94 10000 105.6 102 102.64 134.45 99.975 233.44
86.592 92.223 84.654 130.49 75.96 219.35 10000 105.6 102 102.64 134.45 99.975 233.44
82.828 98.775 85.238 137.88 79.964 220.3 10000 105.6 102 102.64 134.45 99.975 233.44
80.048 99.323 86.231 138.72 81.73 220.11 10000 105.6 102 102.64 134.45 99.975 233.44
79.057 93.288 82.127 133.19 79.057 219.61 10000 105.6 102 102.64 134.45 99.975 233.44
76.774 94.282 86.785 128.78 82.355 221.88 10000 105.6 102 102.64 134.45 99.975 233.44
84.281 87.526 92.145 128.37 85.89 229.37 10000 105.6 102 102.64 134.45 99.975 233.44
82.821 82.458 88.206 124.15 82.414 236.84 10000 105.6 102 102.64 134.45 99.975 233.44
88.254 86.722 92.562 130.31 87.389 241.76 10000 105.6 102 102.64 134.45 99.975 233.44
88.944 87.75 90.143 133.64 90.655 244.98 10000 105.6 102 102.64 134.45 99.975 233.44
90.176 81.866 83.902 125.08 84.005 244.14 10000 105.6 102 102.64 134.45 99.975 233.44
92.014 91.286 94.125 136.96 93.672 242.06 10000 105.6 102 102.64 134.45 99.975 233.44
90.734 85.557 88.769 126.7 86.546 239.73 10000 105.6 102 102.64 134.45 99.975 233.44
92.232 99.755 100.34 137.72 103.54 239.54 10000 105.6 102 102.64 134.45 99.975 233.44
98.111 89.495 90.993 136.21 105.34 239.91 10000 105.6 102 102.64 134.45 99.975 233.44
92.334 90.814 97.387 143.63 98.143 235.22 10000 105.6 102 102.64 134.45 99.975 233.44
90.729 89.448 91.989 131.53 91.929 231.8 10000 105.6 102 102.64 134.45 99.975 233.44
93.25 84.598 84.224 125.65 83.931 231.24 10000 105.6 102 102.64 134.45 99.975 233.44
85.448 79.756 82.195 130.03 79.526 231.3 10000 105.6 102 102.64 134.45 99.975 233.44
85.929 78.626 79.539 124.59 79.478 229.9 10000 105.6 102 102.64 134.45 99.975 233.44
84.803 79.852 81.27 143.09 81.753 229.26 10000 105.6 102 102.64 134.45 99.975 233.44
79.812 79.754 81.806 132.61 77.515 226.87 10000 105.6 102 102.64 134.45 99.975 233.44
76.229 70.877 75.049 127.25 79.411 225.16 10000 105.6 102 102.64 134.45 99.975 233.44
74.374 73.472 77.949 122.95 81.794 224.98 10000 105.6 102 102.64 134.45 99.975 233.44
77.196 70.423 75.106 130.74 73.378 225.26 10000 105.6 102 102.64 134.45 99.975 233.44
77.314 73.769 76.285 120.09 76.446 226.93 10000 105.6 102 102.64 134.45 99.975 233.44
80.584 77.65 78.981 117.84 79.638 227.99 10000 105.6 102 102.64 134.45 99.975 233.44
80.686 68.536 74.004 106.3 66.45 225.78 10000 105.6 102 102.64 134.45 99.975 233.44
69.657 72.981 76.858 112.34 72.656 229.2 10000 105.6 102 102.64 134.45 99.975 233.44
97.066 98.11 92.286 131.28 98.257 260.84 10000 105.6 102 102.64 134.45 99.975 233.44
70.515 68.816 68.233 109.57 66.21 244.49 10000 105.6 102 102.64 134.45 99.975 233.44
80.626 82.627 86.038 118.56 83.02 251.54 10000 105.6 102 102.64 134.45 99.975 233.44
88.297 85.185 91.112 121.74 84.845 253.27 10000 105.6 102 102.64 134.45 99.975 233.44
96.358 90.184 88.75 122.44 89.558 257.4 10000 105.6 102 102.64 134.45 99.975 233.44
100.55 98.982 98.71 130.5 99.511 258.93 10000 105.6 102 102.64 134.45 99.975 233.44
111.29 109.57 108.74 144.14 110.09 264.01 10000 105.6 102 102.64 134.45 99.975 233.44
117.21 112.47 112.97 146.29 109.36 265.05 10000 105.6 102 102.64 134.45 99.975 233.44
114.68 117.64 116.51 147.22 117.53 267.01 10000 105.6 102 102.64 134.45 99.975 233.44
111.21 114.16 113.78 147.55 113.27 269.67 10000 105.6 102 102.64 134.45 99.975 233.44
121.18 112.39 112.62 151.28 110.27 270.42 10000 105.6 102 102.64 134.45 99.975 233.44
123.06 116.12 117.24 153.89 115.84 271.96 10000 105.6 102 102.64 134.45 99.975 233.44
126.76 113.32 114.07 152.88 113.33 278.15 10000 105.6 102 102.64 134.45 99.975 233.44
127.72 120.54 125.51 158.19 120.21 279.64 10000 105.6 102 102.64 134.45 99.975 233.44
125.9 118.35 117.75 158.07 116.17 277.31 10000 105.6 102 102.64 134.45 99.975 233.44
124.94 127.46 129.89 169.05 126.75 275.5 10000 105.6 102 102.64 134.45 99.975 233.44
124.75 130.96 131.6 164.76 128.44 274.33 10000 105.6 102 102.64 134.45 99.975 233.44
128.26 115.52 121.23 159.15 113.8 270.71 10000 105.6 102 102.64 134.45 99.975 233.44
110.59 117.21 119.62 161.62 115.28 267.72 10000 105.6 102 102.64 134.45 99.975 233.44
109.37 106.65 98.773 148.19 106.94 267.03 10000 105.6 102 102.64 134.45 99.975 233.44
118.66 124.31 116.06 159.61 123.99 271.42 10000 105.6 102 102.64 134.45 99.975 233.44
123.74 133.35 128.64 171.77 130.25 271.43 10000 105.6 102 102.64 134.45 99.975 233.44
123.2 125.09 119.32 157.88 119.73 267.79 10000 105.6 102 102.64 134.45 99.975 233.44
123.11 114.48 111.11 148.17 110.25 263.44 10000 105.6 102 102.64 134.45 99.975 233.44
118.37 121.24 116.13 154.87 117.2 261.66 10000 105.6 102 102.64 134.45 99.975 233.44
115.6 125.52 115.86 159.22 121.38 258.56 10000 105.6 102 102.64 134.45 99.975 233.44
114.58 123.4 119.28 163.45 119.06 256.14 10000 105.6 102 102.64 134.45 99.975 233.44
115.81 131.93 124.18 169.85 129.17 254.53 10000 105.6 102 102.64 134.45 99.975 233.44
117.78 124.45 119.7 160.79 121.82 251.78 10000 105.6 102 102.64 134.45 99.975 233.44
128.13 121.16 113.55 157.33 116.73 251.12 10000 105.6 102 102.64 134.45 99.975 233.44
117.73 121.45 117.77 158.37 118.02 245.79 10000 105.6 102 102.64 134.45 99.975 233.44
112.78 108.72 108.43 147.39 104.47 246.34 10000 105.6 102 102.64 134.45 99.975 233.44
113.31 108.18 111.33 145.23 106.14 248.15 10000 105.6 102 102.64 134.45 99.975 233.44
120.57 125.99 125.39 158.44 118.73 255.56 10000 105.6 102 102.64 134.45 99.975 233.44
129.07 133.03 133.15 163.11 128.21 270.44 10000 105.6 102 102.64 134.45 99.975 233.44
143 146.42 145.02 170.68 139.92 289.07 10000 105.6 102 102.64 134.45 99.975 233.44
154.65 158.18 156.46 177.53 153.7 306.24 10000 105.6 102 102.64 134.45 99.975 233.44
162.49 170.05 164.77 183.7 163.65 321.7 10000 105.6 102 102.64 134.45 99.975 233.44
175.63 182.53 169.67 189.93 177.91 326.98 10000 105.6 102 102.64 134.45 99.975 233.44
187.01 189.29 188.64 195.6 184.59 334.27 10000 105.6 102 102.64 134.45 99.975 233.44
190.62 197.36 194.85 202.8 196.34 337.98 10000 105.6 102 102.64 134.45 99.975 233.44
193.43 196.45 195 201.24 194.48 334.24 10000 105.6 102 102.64 134.45 99.975 233.44
191.5 194.55 188.86 199.38 193.49 324.69 10000 105.6 102 102.64 134.45 99.975 233.44
186.19 184.91 180.79 193.51 183.26 313.21 10000 105.6 102 102.64 134.45 99.975 233.44
178.74 177.38 177.95 193.11 177.12 305.31 10000 105.6 102 102.64 134.45 99.975 233.44
166.81 169.35 167.64 189.57 170.93 291.78 10000 105.6 102 102.64 134.45 99.975 233.44
155.42 160.63 154.25 186.46 161.94 275.79 10000 105.6 102 102.64 134.45 99.975 233.44
140.58 145.18 143.99 178.82 149.05 262.47 10000 105.6 102 102.64 134.45 99.975 233.44
142.31 148.4 143.96 188.26 150.39 252.91 10000 105.6 102 102.64 134.45 99.975 233.44
144.5 148.32 144.04 187.66 153.54 243.2 10000 105.6 102 102.64 134.45 99.975 233.44
153.46 154.21 144.33 189.92 159.94 245.1 10000 105.6 102 102.64 134.45 99.975 233.44
177.86 156.25 157.66 185.37 164.28 253.23 10000 105.6 102 102.64 134.45 99.975 233.44
185.8 179.79 173.21 193.09 179.76 258.59 10000 105.6 102 102.64 134.45 99.975 233.44
187.99 173.98 174.21 186.84 183.43 263.42 10000 105.6 102 102.64 134.45 99.975 233.44
185.96 169.68 166.73 182.33 180.06 263.65 10000 105.6 102 102.64 134.45 99.975 233.44
196.79 185.75 176.13 187.06 193.72 272.44 10000 105.6 102 102.64 134.45 99.975 233.44
191.59 178.9 183.85 179.03 190.29 273.55 10000 105.6 102 102.64 134.45 99.975 233.44
191.01 178.85 176.29 181.25 187.79 275.47 10000 105.6 102 102.64 134.45 99.975 233.44
197.35 188.09 189.55 187.18 196.31 276.55 10000 105.6 102 102.64 134.45 99.975 233.44
204.02 195.1 192.74 202.23 201.22 282.5 10000 105.6 102 102.64 134.45 99.975 233.44
209.23 205.47 199.24 212.59 210.47 288.21 10000 105.6 102 102.64 134.45 99.975 233.44
200.62 199.31 192.55 212.21 212.87 291.59 10000 105.6 102 102.64 134.45 99.975 233.44
207.31 203.34 198.07 221.68 206.53 290.96 10000 105.6 102 102.64 134.45 99.975 233.44
213.03 199.17 191.61 220 206.71 297.86 10000 105.6 102 102.64 134.45 99.975 233.44
201.05 197.91 198.09 214.77 201.44 290.94 10000 105.6 102 102.64 134.45 99.975 233.44
197.75 193.27 186.11 206.77 195.22 288.73 10000 105.6 102 102.64 134.45 99.975 233.44
192.29 193.57 188.46 205.99 199.87 290.81 10000 105.6 102 102.64 134.45 99.975 233.44
189.24 182.25 180.1 200.06 184.09 296.37 10000 105.6 102 102.64 134.45 99.975 233.44
192.24 185.14 186.25 197.24 187.1 301.67 10000 105.6 102 102.64 134.45 99.975 233.44
186.36 191.19 188.8 195.75 193.4 308.7 10000 105.6 102 102.64 134.45 99.975 233.44
188.23 187.3 184.25 183.73 191.05 316.15 10000 105.6 102 102.64 134.45 99.975 233.44
202.87 206.31 205.08 203.24 211.76 321.02 10000 105.6 102 102.64 134.45 99.975 233.44
206.35 221.82 217.05 215.63 227.76 316.18 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44
10000 10000 10000 10000 10000 10000 10000 105.6 102 102.64 134.45 99.975 233.44

